PoM: Efficient Image and Video Generation with the Polynomial Mixer

Diffusion models based on Multi-Head Attention (MHA) have become ubiquitous to generate high quality images and videos. However, encoding an image or a video as a sequence of patches results in costly attention patterns, as the requirements both in terms of memory and compute grow quadratically. To alleviate this problem, we propose a drop-in replacement for MHA called the Polynomial Mixer (PoM) that has the benefit of encoding the entire sequence into an explicit state. PoM has a linear complexity with respect to the number of tokens. This explicit state also allows us to generate frames in a sequential fashion, minimizing memory and compute requirement, while still being able to train in parallel. We show the Polynomial Mixer is a universal sequence-to-sequence approximator, just like regular MHA. We adapt several Diffusion Transformers (DiT) for generating images and videos with PoM replacing MHA, and we obtain high quality samples while using less computational resources. The code is available at https://github.com/davidpicard/HoMM.

==> images/18/images.txt <==
23.png
5.png
50.png
18.png
6.png
2.png
10.png
52.png
51.png
32.png
3.png
1.png
7.png
62.png
13.png
41.png
60.png
36.png
48.png
35.png
49.png
55.png
43.png
16.png
11.png
20.png
58.png
27.png
53.png
0.png


==> images/33/images.txt <==
61.png
55.png
32.png
8.png
42.png
44.png
28.png
56.png
40.png
15.png
60.png
54.png
12.png
62.png
48.png
39.png
38.png
7.png
52.png
49.png
63.png
45.png
34.png
51.png
35.png
43.png
29.png
31.png
10.png
11.png


==> images/360/images.txt <==
46.png
32.png
12.png
27.png
57.png
48.png
51.png
17.png
20.png
39.png
13.png
29.png
3.png
26.png
30.png
25.png
8.png
19.png
2.png
50.png
38.png
9.png
5.png
49.png
34.png
37.png
53.png
16.png
15.png
47.png


==> images/417/images.txt <==
27.png
62.png
58.png
28.png
57.png
60.png
31.png
18.png
37.png
50.png
47.png
14.png
30.png
55.png
13.png
35.png
39.png
54.png
43.png
48.png
42.png
15.png
17.png
26.png
29.png
7.png
10.png
19.png
61.png
59.png


==> images/88/images.txt <==
29.png
24.png
59.png
14.png
17.png
51.png
13.png
30.png
35.png
1.png
5.png
60.png
41.png
63.png
40.png
58.png
12.png
27.png
26.png
25.png
15.png
22.png
16.png
9.png
6.png
10.png
11.png
28.png
23.png
49.png


==> images/928/images.txt <==
47.png
50.png
62.png
35.png
51.png
30.png
52.png
26.png
32.png
43.png
39.png
44.png
31.png
63.png
61.png
59.png
45.png
8.png
10.png
22.png
7.png
40.png
42.png
5.png
16.png
3.png
19.png
55.png
28.png
23.png


==> images/978/images.txt <==
46.png
35.png
44.png
25.png
63.png
62.png
49.png
24.png
34.png
43.png
6.png
5.png
52.png
58.png
11.png
40.png
12.png
59.png
31.png
14.png
32.png
9.png
28.png
4.png
36.png
37.png
0.png
10.png
21.png
48.png


==> images/980/images.txt <==
58.png
18.png
40.png
63.png
49.png
42.png
7.png
13.png
25.png
9.png
28.png
14.png
27.png
15.png
30.png
34.png
59.png
36.png
21.png
19.png
46.png
55.png
56.png
23.png
8.png
26.png
22.png
60.png
1.png
43.png

